Quantum Computing for Quantum Tunnelling

We demonstrate how quantum field theory problems can be embedded on quantum annealers. The general method we use is a discretisation of the field theory problem into a general Ising model, with the continuous field values being encoded into Ising spin chains. To illustrate the method, and as a simple proof of principle, we use a (hybrid) quantum annealer to recover the correct profile of the thin-wall tunnelling solution. This method is applicable to many nonperturbative problems.

==> tikzit/field_theory.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{no_field_qubit}=[fill=white, draw=black, shape=circle]
\tikzstyle{plus_field_qubit}=[fill=red, draw=black, shape=circle]
\tikzstyle{minus_field_qubit}=[fill=blue, draw=black, shape=circle]
\tikzstyle{coloring_node}=[fill=white, draw={rgb,255: red,128; green,0; blue,128}, shape=circle]
\tikzstyle{one_hot_node}=[fill={rgb,255: red,128; green,0; blue,128}, draw=black, shape=circle]
\tikzstyle{dot_dot_dot}=[fill=white, draw={rgb,255: red,191; green,191; blue,191}, shape=rectangle]
\tikzstyle{edge_end}=[fill=black, draw=black, shape=circle]
\tikzstyle{virtual_plus}=[fill=red, draw=black, shape=rectangle]
\tikzstyle{virtual_minus}=[fill=blue, draw=blue, shape=rectangle]
\tikzstyle{label_1}=[fill={rgb,255: red,255; green,249; blue,74}, draw=red, shape=rectangle]
\tikzstyle{label_2}=[fill={rgb,255: red,255; green,247; blue,131}, draw={rgb,255: red,255; green,12; blue,243}, shape=rectangle]
\tikzstyle{label_3}=[fill={rgb,255: red,255; green,251; blue,110}, draw={rgb,255: red,25; green,4; blue,250}, shape=rectangle]
\tikzstyle{label_4}=[fill={rgb,255: red,253; green,255; blue,128}, draw={rgb,255: red,5; green,251; blue,255}, shape=rectangle]
\tikzstyle{label_5}=[fill={rgb,255: red,255; green,255; blue,153}, draw={rgb,255: red,35; green,255; blue,1}, shape=rectangle]
\tikzstyle{label_6}=[fill={rgb,255: red,255; green,239; blue,111}, draw={rgb,255: red,255; green,247; blue,3}, shape=rectangle]
\tikzstyle{plus_filed_nolabel}=[fill={rgb,255: red,255; green,35; blue,64}, draw=black, shape=circle]
\tikzstyle{minus_field_nolabel}=[fill={rgb,255: red,73; green,73; blue,255}, draw=black, shape=circle]
\tikzstyle{dw_and_one_hot_qb}=[fill={rgb,255: red,250; green,85; blue,255}, draw=black, shape=circle]
\tikzstyle{one_hot_only_qb}=[fill={rgb,255: red,142; green,201; blue,255}, draw=black, shape=circle]
\tikzstyle{distance_node}=[fill=yellow, draw=black, shape=circle]

% Edge styles
\tikzstyle{ferro_coupling}=[-]
\tikzstyle{anti_ferro_coup}=[-, draw=red]
\tikzstyle{coloring_edge}=[-, draw={rgb,255: red,128; green,0; blue,128}]
\tikzstyle{one_hot_edge}=[-, draw={rgb,255: red,0; green,128; blue,128}]
\tikzstyle{domain_wall_edge}=[-, draw=green]
\tikzstyle{dw_and_one_hot_edge}=[-, draw={rgb,255: red,170; green,56; blue,161}]
\tikzstyle{one_hot_only_edge}=[-, draw={rgb,255: red,172; green,172; blue,38}]

